A Unified Low-Dimensional Design Embedding for Joint Optimization of Shape, Material, and Actuation in Soft Robots

Soft robots achieve functionality through tight coupling among geometry, material composition, and actuation. As a result, effective design optimization requires these three aspects to be considered jointly rather than in isolation. This coupling is computationally challenging: nonlinear large-deformation mechanics increase simulation cost, while contact, collision handling, and non-smooth state transitions limit the applicability of standard gradient-based approaches. We introduce a smooth, low-dimensional design embedding for soft robots that unifies shape morphing, multi-material distribution, and actuation within a single structured parameter space. Shape variation is modeled through continuous deformation maps of a reference geometry, while material properties are encoded as spatial fields. Both are constructed from shared basis functions. This representation enables expressive co-design while drastically reducing the dimensionality of the search space. In our experiments, we show that design expressiveness increases with the number of basis functions, unlike comparable neural network encodings whose representational capacity does not scale predictably with parameter count. We further show that joint co-optimization of shape, material, and actuation using our unified embedding consistently outperforms sequential strategies. All experiments are performed independently of the underlying simulator, confirming compatibility with black-box simulation pipelines. Across multiple dynamic tasks, the proposed embedding surpasses neural network and voxel-based baseline parameterizations while using significantly fewer design parameters. Together, these findings demonstrate that structuring the design space itself enables efficient co-design of soft robots.

==> figures/data/opt_loss2.csv <==
generation, nevaluations, swimmer, jumper, swimmerseq, jumperseq, swimmerneural, jumperpervoxel, swimmer2
1, 0, -0.973257, -3.29969, -0.48659, -2.50359, -3.15891, 0.147057, -1.45319
2, 50, -2.40743, -3.45607, -0.870496, -2.09857, -1.64418, -0.0811425, -2.50144
3, 100, -9.12103, -3.02512, -9.68472, -3.27602, -15.9462, -0.122415, -3.36762
4, 150, -8.73922, -4.31288, -3.04271, -3.11962, -2.57729, -0.485277, -3.5532
5, 200, -15.7302, -2.66401, -7.02026, -3.09868, -4.0173, -0.249578, -6.49384
6, 250, -12.0013, -3.45661, -9.88513, -3.01356, -0.195927, -0.398018, -10.611
7, 300, -10.538, -4.36956, -8.36981, -3.05243, -1.87512, -0.688264, -13.7029
8, 350, -22.4151, -3.53058, -12.3401, -4.05016, -1.13219, -0.43291, -23.4034
9, 400, -16.075, -4.72741, -12.0073, -3.97701, -1.00309e-34, -1.4528, -28.9263
10, 450, -22.3422, -4.53865, -11.2156, -3.64058, -0.304159, -0.43565, -28.145
11, 500, -24.6607, -4.78742, -15.6592, -3.53717, -1.23735, -1.6857, -37.1263
12, 550, -20.4936, -4.46059, -15.4696, -3.85566, -0.521162, -1.49969, -46.4677
13, 600, -24.211, -5.65774, -14.7589, -4.56395, -0.551321, -0.978928, -56.5496
14, 650, -24.6102, -5.25585, -18.3077, -4.52665, -4.46341, -2.0037, -80.2453
15, 700, -24.8448, -4.58741, -16.2982, -4.67257, -5.29177, -1.57456, -51.4454
16, 750, -26.867, -4.51238, -19.4275, -4.16886, -0.648188, -1.82712, -49.314
17, 800, -25.9441, -5.52972, -17.4679, -4.55759, -0.921692, -1.74747, -53.7435
18, 850, -33.1247, -5.37435, -17.1368, -4.5968, -2.59728, -2.44378, -59.6888
19, 900, -32.2905, -5.32654, -22.0614, -4.60468, -2.50772e-35, -2.67472, -55.5928
20, 950, -28.0384, -4.9948, -20.3333, -4.74239, -1.21374e-34, -2.21317, -60.5346
21, 1000, -36.9363, -4.86889, -19.7586, -4.7089, -0.259675, -2.65042, -62.4556
22, 1050, -34.1163, -5.20978, -21.7652, -4.44287, -0.177224, -2.58276, -60.9573
23, 1100, -39.2965, -5.89279, -21.547, -4.79511, -1.21374e-34, -2.87287, -71.8342
24, 1150, -41.229, -5.70412, -23.8916, -4.65713, -1.21374e-34, -3.1376, -83.7644
25, 1200, -43.3865, -6.02725, -22.3794, -4.62956, -3.76136, -3.17694, -85.9918
26, 1250, -42.8753, -6.29236, -21.5776, -4.61358, -2.56791e-34, -3.0728, -89.2444
27, 1300, -45.4274, -5.43063, -24.3508, -4.66946, -1.00309e-34, -3.3166, -86.3728
28, 1350, -49.3102, -6.26254, -21.3509, -4.71027, -1.21374e-34, -3.34494, -81.1788
29, 1400, -46.5543, -6.231, -24.4131, -4.56496, -2.56791e-34, -3.75114, -83.8615
30, 1450, -42.8389, -5.44154, -24.5804, -4.81476, -1.21374e-34, -3.4589, -75.9395
31, 1500, -46.3001, -5.90653, -24.0301, -4.79215, -0.247293, -3.58617, -78.5953
32, 1550, -42.5494, -6.04124, -27.0412, -4.76762, -2.50772e-35, -4.0907, -82.9315
33, 1600, -46.8876, -5.67333, -26.1522, -5.03554, -0.282868, -4.03749, -79.1202
34, 1650, -53.6676, -6.12729, -23.4987, -4.62212, -2.56791e-34, -3.39441, -87.1953
35, 1700, -46.5684, -6.35943, -26.8744, -4.84642, -4.91513e-35, -3.96436, -75.1461
36, 1750, -51.3019, -5.93996, -25.5254, -4.68563, -0.346865, -4.11988, -84.51
37, 1800, -47.9971, -5.26529, -25.1852, -4.66343, -0.004431, -3.9326, -90.2257
38, 1850, -53.6927, -5.52646, -25.8692, -4.70854, -1.00573, -4.00695, -97.8032
39, 1900, -51.1179, -5.22774, -23.3993, -4.8675, -2.50772e-35, -3.95965, -90.5494
40, 1950, -50.4219, -5.01977, -27.1595, -4.85517, -2.37614, -4.12637, -85.869
41, 2000, -51.7998, -6.28046, -27.0964, -4.98666, -1.64424, -3.9519, -85.4995
42, 2050, -50.0692, -6.19644, -24.2207, -5.01464, -3.62115e-34, -4.28054, -85.4455
43, 2100, -48.1796, -4.99394, -27.2461, -4.97013, -0.171813, -4.17249, -81.598
44, 2150, -55.355, -6.44504, -25.8845, -4.91422, -0.281512, -3.95838, -91.2533
45, 2200, -48.5279, -6.08051, -26.5009, -4.88974, -0.473947, -4.19878, -90.0507
46, 2250, -51.3836, -6.10699, -26.6377, -5.16244, -0.724126, -4.16789, -88.7054
47, 2300, -50.2832, -5.81755, -30.3449, -5.08496, -0.519831, -4.17199, -89.3813
48, 2350, -50.5975, -6.18284, -25.2349, -5.14747, -3.61112e-35, -4.52084, -84.3823
49, 2400, -50.9521, -5.47482, -28.5914, -5.2218, -2.50772e-35, -4.50528, -81.4829
50, 2450, -48.7989, -5.77814, -28.8628, -5.14818, -2.09201, -4.29486, -92.2914
51, 2500, -50.9857, -5.55091, -29.0083, -5.15358, -2.94276, -4.21653, -98.5158
52, 2550, -46.7365, -6.34579, -28.8693, -5.09536, -2.7901, -4.28131, -94.4509
53, 2600, -53.8017, -6.0989, -29.3395, -5.1982, -3.0186, -4.23199, -92.4718
54, 2650, -51.9701, -6.29115, -26.0987, -5.264, -0.605872, -4.49724, -94.7362
55, 2700, -57.3138, -6.06374, -29.663, -5.15675, -2.35617, -4.4456, -110.351
56, 2750, -54.4585, -5.64775, -28.9685, -5.23557, -3.43764, -4.52306, -106.17
57, 2800, -55.4458, -5.77297, -29.2805, -5.25628, -4.18818, -4.67072, -93.6403
58, 2850, -58.4541, -6.47809, -29.7944, -5.24752, -2.55981, -4.61077, -100.659
59, 2900, -61.1895, -6.04825, -31.4103, -5.34234, -3.77716, -4.45114, -107.065
60, 2950, -53.8597, -6.37481, -30.626, -5.19884, -4.12613, -4.46812, -96.0406
61, 3000, -57.5491, -6.55236, -28.3796, -5.2898, -3.68998, -4.75934, -99.8365
62, 3050, -51.265, -6.577, -29.9297, -5.33502, -6.1463, -4.65796, -103.338
63, 3100, -56.1539, -6.81076, -32.2014, -5.40369, -5.98225, -4.58589, -105.505
64, 3150, -58.8178, -5.87569, -29.6579, -5.20223, -5.37867, -4.29664, -106.415
65, 3200, -56.9326, -6.33203, -31.644, -5.28988, -4.9791, -4.55427, -106.344
66, 3250, -58.389, -6.61705, -31.8498, -5.38284, -6.93584, -4.44687, -104.4
67, 3300, -61.7287, -6.09507, -31.6737, -5.29247, -5.97105, -4.58102, -109.14
68, 3350, -57.8323, -6.07998, -32.0169, -5.48517, -4.86756, -4.59619, -110.18
69, 3400, -57.3647, -6.28813, -30.6517, -5.4418, -4.93533, -4.92112, -108.324
70, 3450, -61.2274, -5.83913, -32.1643, -5.29232, -5.2264, -4.91628, -108.437
71, 3500, -58.6209, -6.32955, -31.9537, -5.45371, -6.0186, -4.6693, -106.042
72, 3550, -56.9892, -6.11225, -32.2243, -5.47907, -6.44311, -4.6584, -110.694
73, 3600, -59.7805, -6.13353, -32.7017, -5.43505, -6.18941, -4.68954, -106.056
74, 3650, -60.9098, -6.53042, -32.571, -5.46496, -6.73658, -4.81467, -108.969
75, 3700, -57.4151, -6.23432, -32.9011, -5.41892, -7.08301, -4.79636, -103.881
76, 3750, -58.828, -6.1948, -32.1004, -5.55903, -8.57286, -4.65804, -113.252
77, 3800, -61.2589, -6.45497, -31.9707, -5.43338, -7.63057, -4.74566, -103.973
78, 3850, -62.5517, -6.1063, -31.9651, -5.42663, -9.14007, -4.64102, -108.706
79, 3900, -61.2828, -6.32083, -32.532, -5.4945, -7.81245, -4.61655, -114.65
80, 3950, -62.1243, -6.1331, -32.9224, -5.52354, -8.01503, -4.70059, -107.025
81, 4000, -58.3462, -6.35622, -32.5919, -5.45158, -11.1233, -4.54895, -106.253
82, 4050, -62.8941, -6.12715, -33.4294, -5.57896, -7.56693, -4.90271, -113.386
83, 4100, -64.3561, -6.28743, -35.4858, -5.46548, -8.14161, -4.82084, -115.453
84, 4150, -62.6248, -6.44104, -33.4174, -5.47098, -8.80601, -4.62348, -111.43
85, 4200, -64.1128, -6.26289, -32.1434, -5.49215, -8.33807, -4.79961, -110.051
86, 4250, -62.4768, -6.47158, -32.4179, -5.50984, -8.73657, -5.00506, -114.131
87, 4300, -63.532, -7.16893, -32.9198, -5.45059, -9.22791, -4.83599, -115.917
88, 4350, -63.1245, -6.35684, -33.1507, -5.38624, -9.85822, -4.90903, -112.728
89, 4400, -64.5816, -6.28202, -33.8648, -5.41923, -9.7655, -4.85768, -111.957
90, 4450, -63.7274, -6.34741, -34.4969, -5.42589, -8.58253, -4.84967, -109.191
91, 4500, -64.2844, -6.32344, -32.9315, -5.43355, -13.7205, -4.92425, -114.593
92, 4550, -64.7923, -6.61293, -32.6882, -5.49056, -16.6894, -4.89206, -119.288
93, 4600, -66.516, -6.18588, -33.9414, -5.61418, -29.5482, -4.91136, -113.182
94, 4650, -65.228, -6.46461, -35.2328, -5.71998, -10.2402, -4.79627, -115.778
95, 4700, -65.4461, -6.28154, -34.8984, -5.64469, -23.5985, -4.99508, -115.582
96, 4750, -64.5656, -6.73365, -33.9722, -5.6159, -12.5076, -5.01269, -117.619
97, 4800, -65.2499, -6.58356, -34.6074, -5.65689, -16.1571, -5.10949, -121.474
98, 4850, -66.044, -6.24144, -34.2237, -5.67263, -22.9219, -4.85967, -114.567
99, 4900, -65.7534, -6.47692, -35.5267, -5.52404, -13.5516, -5.02539, -115.7
100, 4950, -65.1047, -6.36366, -33.9875, -5.52718, -31.0623, -4.99001, -114.252
101, 5000, -66.3935, -6.33647, -34.512, -5.72269, -34.1118, -4.94906, -116.54
102, 5050, -67.0711, -6.45568, -35.3795, -5.62548, -28.4895, -5.01952, -117.315
103, 5100, -65.7213, -6.36233, -35.4802, -5.59798, -36.0618, -5.20427, -118.184
104, 5150, -65.9041, -6.46738, -34.4618, -5.56161, -30.1156, -5.25581, -120.8
105, 5200, -67.6357, -6.4217, -34.4554, -5.7231, -37.0667, -5.07371, -115.937
106, 5250, -66.6742, -6.60534, -34.8396, -5.58733, -32.6182, -4.92414, -114.273
107, 5300, -67.5023, -7.02913, -33.6128, -5.6325, -35.9817, -4.99798, -116.44
108, 5350, -66.7033, -6.37504, -34.5746, -5.77047, -37.2867, -5.06471, -117.953
109, 5400, -66.7419, -6.5507, -35.8732, -5.68822, -34.2925, -5.06512, -121.256
110, 5450, -67.0219, -6.58028, -35.3436, -5.79664, -35.3976, -4.90191, -121.904
111, 5500, -66.5579, -6.63231, -35.2799, -5.72892, -36.8693, -4.84269, -119.769
112, 5550, -66.6272, -6.41549, -34.6107, -5.69511, -40.6813, -5.32013, -119.714
113, 5600, -66.6208, -6.81991, -35.8634, -5.708, -61.5618, -4.84971, -117.558
114, 5650, -66.3642, -6.59433, -35.0641, -5.78782, -47.9741, -5.0649, -119.496
115, 5700, -67.8238, -6.31111, -33.7333, -5.72275, -48.2493, -4.94321, -119.852
116, 5750, -66.1612, -6.59701, -35.4263, -5.75199, -42.1668, -4.99145, -120.664
117, 5800, -66.7584, -6.64863, -34.7972, -5.75188, -59.3726, -4.96153, -120.378
118, 5850, -67.001, -6.48616, -34.5372, -5.81835, -44.3627, -5.06608, -120.152
119, 5900, -66.5608, -6.61405, -34.7856, -5.70721, -58.8956, -4.8293, -120.599
120, 5950, -66.5433, -6.79371, -33.7794, -5.68101, -57.383, -5.12183, -123.505
121, 6000, -66.824, -6.63698, -34.277, -5.69182, -50.116, -5.06453, -122.707
122, 6050, -67.8619, -6.7767, -35.1852, -5.7752, -49.152, -5.07446, -124.608
123, 6100, -66.8863, -6.66424, -35.1596, -5.73359, -53.4856, -5.17156, -124.828
124, 6150, -67.6669, -6.81067, -34.3489, -5.87092, -50.3787, -5.02238, -122.697
125, 6200, -66.7535, -6.69783, -33.926, -5.87195, -63.5302, -5.2143, -123.017
126, 6250, -67.107, -6.6662, -33.61, -5.77422, -48.2318, -4.91959, -123.893
127, 6300, -67.8217, -6.72574, -34.4878, -5.7632, -49.239, -5.08541, -124.709
128, 6350, -67.2987, -6.84323, -34.861, -5.82156, -58.24, -4.99607, -123.231
129, 6400, -68.0136, -6.76765, -35.1417, -5.77891, -48.8899, -5.14018, -122.092
130, 6450, -68.4737, -6.62361, -34.4804, -5.76726, -52.0576, -5.39683, -123.236
131, 6500, -68.6624, -6.71524, -34.6224, -5.75126, -59.5161, -5.0223, -124.556
132, 6550, -67.8181, -6.64845, -34.8203, -5.73326, -58.73, -5.10381, -122.309
133, 6600, -68.8444, -6.76022, -34.4501, -5.81548, -56.454, -5.24901, -120.962
134, 6650, -68.2864, -6.79325, -35.486, -5.8531, -65.6064, -4.91785, -123.038
135, 6700, -68.687, -7.77312, -35.1024, -5.76415, -61.489, -5.05144, -125.082
136, 6750, -67.8563, -6.88275, -34.6284, -5.81631, -65.8669, -5.03528, -126.243
137, 6800, -70.2424, -6.76558, -34.4621, -5.79862, -74.4109, -5.08133, -123.702
138, 6850, -68.1619, -7.18761, -34.9598, -5.80644, -72.5937, -5.15266, -123.187
139, 6900, -67.2241, -7.19096, -34.4606, -5.86736, -69.7887, -5.25092, -121.149
140, 6950, -69.3342, -6.88382, -34.1922, -5.86265, -74.1628, -5.17, -123.601
141, 7000, -68.0783, -6.74183, -34.1801, -5.87675, -71.5429, -5.28586, -126.747
142, 7050, -68.1297, -6.78187, -34.2361, -5.86806, -73.8036, -5.31313, -123.006
143, 7100, -67.569, -7.47082, -35.0983, -5.83322, -76.969, -5.54639, -125.128
144, 7150, -67.9675, -6.82198, -34.3811, -5.85356, -82.4317, -5.28054, -121.254
145, 7200, -67.8947, -6.70928, -34.5998, -5.81832, -78.6868, -5.18891, -121.27
146, 7250, -68.3731, -6.80994, -35.108, -5.80379, -89.7357, -4.97412, -125.177
147, 7300, -68.4127, -6.79464, -34.7267, -5.88051, -80.5167, -5.30552, -123.581
148, 7350, -68.5493, -6.79197, -35.0432, -5.81905, -86.9079, -5.27295, -123.947
149, 7400, -69.3424, -6.79435, -35.0044, -5.85045, -87.2605, -5.11744, -125.166
150, 7450, -68.3531, -6.88504, -34.9443, -5.83089, -83.2855, -5.19865, -123.778
151, 7500, -67.7515, -6.80791, -50.1434, -7.05071, -84.306, -5.20029, -124.1
152, 7550, -68.3699, -7.39237, -58.7638, -7.05475, -93.3143, -5.41291, -123.531
153, 7600, -68.8428, -6.89352, -62.5388, -7.23984, -88.0302, -5.30125, -124.453
154, 7650, -68.9791, -6.94403, -62.1796, -7.16121, -92.8574, -5.10666, -123.671
155, 7700, -69.5111, -6.87456, -60.156, -7.28599, -91.6199, -5.31211, -123.708
156, 7750, -68.5248, -6.90637, -56.2054, -7.13535, -94.4243, -5.2458, -124.112
157, 7800, -69.7433, -6.81115, -62.6217, -7.34252, -92.9421, -5.40286, -124.203
158, 7850, -69.2166, -7.06575, -61.8863, -7.3348, -98.6692, -5.34145, -123.881
159, 7900, -69.4427, -7.19216, -62.554, -7.32965, -93.804, -5.36991, -126.303
160, 7950, -67.4576, -7.3274, -62.5819, -7.34027, -94.3563, -5.41598, -125.353
161, 8000, -68.1723, -7.57678, -62.6383, -7.34142, -96.4139, -5.35432, -125.067
162, 8050, -67.8875, -7.61219, -62.599, -7.34051, -95.6259, -5.61374, -124.527
163, 8100, -68.2043, -7.75744, -62.6382, -7.3429, -94.2981, -5.36255, -125.461
164, 8150, -69.0072, -7.45721, -62.639, -7.34276, -94.2098, -5.32913, -124.334
165, 8200, -68.7053, -6.8798, -62.6389, -7.34272, -96.0129, -5.31388, -125.05
166, 8250, -69.2764, -6.85556, -62.639, -7.34271, -96.3481, -5.32044, -125.359
167, 8300, -68.3394, -6.92973, -62.639, -7.3428, -96.0337, -5.38707, -125.678
168, 8350, -70.7354, -7.05734, -62.639, -7.34291, -98.1756, -5.41794, -125.902
169, 8400, -68.559, -7.44791, -62.639, -7.34289, -99.5843, -5.37916, -125.327
170, 8450, -69.8685, -6.87571, -62.639, -7.3429, -113.34, -5.49651, -125.549
171, 8500, -69.666, -7.34672, -62.639, -7.34294, -100.154, -5.38673, -124.793
172, 8550, -67.7317, -6.98832, -62.639, -7.34294, -96.9178, -5.53821, -125.704
173, 8600, -68.6479, -7.28092, -62.639, -7.34294, -97.0587, -5.00724, -125.677
174, 8650, -68.6962, -6.88151, -62.639, -7.34294, -95.791, -5.37519, -125.764
175, 8700, -68.2757, -6.85436, -62.639, -7.34294, -96.6275, -5.37659, -125.828
176, 8750, -69.0396, -6.87045, -62.639, -7.34294, -97.5689, -5.37755, -126.452
177, 8800, -69.0195, -7.33248, -62.639, -7.34294, -100.006, -5.46468, -124.802
178, 8850, -69.099, -6.84447, -62.639, -7.34294, -99.7174, -5.32837, -125.425
179, 8900, -69.4414, -6.85461, -62.639, -7.34294, -96.4308, -5.36014, -125.977
180, 8950, -69.0566, -6.91747, -62.639, -7.34294, -99.366, -5.64504, -128.83
181, 9000, -70.2698, -7.24785, -62.639, -7.34294, -99.1448, -5.61278, -126.175
182, 9050, -69.789, -7.16371, -62.639, -7.34294, -95.8286, -5.54894, -128.823
183, 9100, -69.3837, -7.64941, -62.639, -7.34294, -100.998, -5.2439, -126.82
184, 9150, -69.2149, -7.47399, -62.639, -7.34294, -99.633, -5.54651, -127.022
185, 9200, -70.0995, -7.59324, -62.639, -7.34294, -99.3961, -5.45373, -128.012
186, 9250, -69.3933, -7.77969, -62.639, -7.34294, -98.1315, -5.407, -127.088
187, 9300, -69.365, -7.45234, -62.639, -7.34294, -98.1563, -5.42779, -126.692
188, 9350, -69.0776, -7.82618, -62.639, -7.34294, -107.828, -5.42494, -126.904
189, 9400, -70.0822, -7.87564, -62.639, -7.34294, -96.4833, -5.51099, -127.538
190, 9450, -69.4709, -7.25815, -62.639, -7.34294, -97.1912, -5.46591, -129.621
191, 9500, -69.5077, -7.7714, -62.639, -7.34294, -97.5056, -5.66993, -127.648
192, 9550, -69.89, -7.64637, -62.639, -7.34294, -97.1094, -5.37021, -128.492
193, 9600, -69.5665, -7.64701, -62.639, -7.34294, -100.424, -5.401, -127.82
194, 9650, -69.3439, -7.41744, -62.639, -7.34294, -100.86, -5.27395, -127.858
195, 9700, -69.3421, -7.77317, -62.639, -7.34294, -102.255, -5.46165, -127.73
196, 9750, -69.5169, -7.97056, -62.639, -7.34294, -97.9276, -5.37632, -127.884
197, 9800, -68.9466, -7.41778, -62.639, -7.34294, -97.9831, -5.6276, -129.019
198, 9850, -69.2598, -7.89465, -62.639, -7.34294, -99.7965, -5.39178, -129.894
199, 9900, -69.1374, -6.98922, -62.639, -7.34294, -98.7312, -5.42045, -128.813
200, 9950, -69.3943, -7.54189, -62.639, -7.34294, -97.0439, -5.33776, -127.805

